Build It, Break It, Fix It: Contesting Secure Development

Typical security contests focus on breaking or mitigating the impact of buggy systems. We present the Build-it Break-it Fix-it BIBIFI contest which aims to assess the ability to securely build software not just break it. In BIBIFI teams build specified software with the goal of maximizing correctness performance and security. The latter is tested when teams attempt to break other teams submissions. Winners are chosen from among the best builders and the best breakers. BIBIFI was designed to be open-ended - teams can use any language tool process etc. that they like. As such contest outcomes shed light on factors that correlate with successfully building secure software and breaking insecure software. During we ran three contests involving a total of teams and two different programming problems. Quantitative analysis from these contests found that the most efficient build-it submissions used CC but submissions coded in a statically-typed language were less likely to have a security flaw build-it teams with diverse programming-language knowledge also produced more secure code. Shorter programs correlated with better scores. Break-it teams that were also build-it teams were significantly better at finding security bugs.

==> analysis/power.txt <==

I tried it for a few different options. Recall that f2 = r2/(1-r2), where r2 = the % of reasons for the outcome that we expect inputs are explaining. One arbitrary but popular rule of thumb suggests that f2 = 0.02, 0.15, 0.35 correspond to "small," "medium," and "large" effect sizes. (In other words, the bigger f2 value we have, the bigger an impact the variables we measure need to have in order for us to find the relationship.)

Build (N=112, alpha = 0.05, p=0.8):
df = 8: f2 = 0.144, r2 = 0.126
df = 9: f2 = 0.149, r2 = 0.129
df = 10: f2 = 0.158, r2 = 0.137
df = 12: f2 = 0.172, r2 = 0.146

Break (N=118, alpha = 0.05, p=0.8):
df = 8: f2 = 0.137
df = 10: f2 = 0.150
df = 11: f2 = 0.156
df = 12: f2 = 0.162
df = 14: f2 = 0.174

So for build I suggest we attempt to keep it at 9 or maybe 10 if we feel like there's one important thing we're missing.
For break I would say 10 or maybe 11.


Notes/references: 

u = df
v = N - u - 1
f = r2/(1-r2)
r2 = f2/(1+f2)

Cohen suggests f2 values of 0.02, 0.15, and 0.35 represent small, medium, and large effect sizes. 

http://statmethods.net/stats/power.html
http://psych.unl.edu/psycrs/942/q1/mrpower.pdf

R code: 


> pwr.f2.test(u=9,v=102,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 9
              v = 102
             f2 = 0.1515424
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=8,v=109,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 8
              v = 109
             f2 = 0.1365378
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=10,v=111,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 10
              v = 111
             f2 = 0.1442865
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=12,v=109,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 12
              v = 109
             f2 = 0.1560161
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=1,v=107,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 1
              v = 107
             f2 = 0.07335279
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=10,v=107,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 10
              v = 107
             f2 = 0.1496175
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=12,v=105,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 12
              v = 105
             f2 = 0.1618726
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=14,v=103,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 14
              v = 103
             f2 = 0.173534
      sig.level = 0.05
          power = 0.8

> pwr.f2.test(u=11,v=106,sig.level=0.05,power=0.8)

     Multiple regression power calculation 

              u = 11
              v = 106
             f2 = 0.1558254
      sig.level = 0.05
          power = 0.8

> 

